The CBH characterisation theorem beyond algebraic quantum theory

The CBH theorem characterises quantum theory within a C*-algebraic framework. Namely, mathematical properties of C*-algebras modelling quantum systems are equivalent to constraints that are information-theoretic in nature: (1) noncommutativity of subalgebras is equivalent to impossibility of signalling; (2) noncommutativity of the whole algebra is equivalent to impossibility of broadcasting; (3) the existence of entangled states is implied by the impossibility of secure bit commitment (with the converse conjectured). However, the C*-algebraic framework has drawn criticism as it already contains much of themathematical structure of quantum theory such as complex linearity. We address this issue by a generalising C*-algebras categorically. In this framework, equivalence (1) holds, equivalence (2) becomes a strict implication, and implication (3) fails in general. Thus we identify exactly what work is being done by the complex-linear structure of C*-algebras. In doing so, we uncover a richer hierarchy of notions of 'classicality' and 'quantumness' of information than visible in the concrete case.

==> cbh.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{None}=[circle, fill=white, tikzit draw=gray, tikzit fill=gray, inner sep=0pt]


% FROBENIUS ALGEBRA DOTS
\tikzstyle{black dot}=[inner sep=0.7mm,minimum width=0pt,minimum height=0pt,fill=black,draw=black,shape=circle]
\tikzstyle{white dot}=[inner sep=0.7mm,minimum width=0pt,minimum height=0pt,fill=white,draw=black,shape=circle]
\tikzstyle{gray dot}=[inner sep=0.7mm,minimum width=0pt,minimum height=0pt,draw=black,shape=circle,fill=gray!40!white,tikzit fill=gray]

\tikzstyle{alt white dot}=[inner sep=0.7mm,minimum width=0pt,minimum height=0pt,fill=white,draw=black,shape=circle,label={[xshift=3mm,yshift=-0.05mm,font=\tiny]left:$*$}]
\tikzstyle{alt gray dot}=[inner sep=0.7mm,minimum width=0pt,minimum height=0pt,draw=black,shape=circle,fill=gray!40!white,tikzit fill=gray,label={[xshift=3mm,yshift=-0.05mm,font=\tiny]left:$*$}]


% NORMALISERS
\tikzstyle{white norm}=[shape=rectangle,fill=white,draw=black,minimum height=2mm,minimum width=2mm,inner sep=0pt,font=\small]
\tikzstyle{gray norm}=[shape=rectangle,draw=black,minimum height=2mm,minimum width=2mm,inner sep=0pt,font=\small,fill=gray!40!white,tikzit fill=gray]
\tikzstyle{black norm}=[shape=rectangle,draw=black,minimum height=2mm,minimum width=2mm,inner sep=0pt,font=\small,fill=black]

\tikzstyle{square box}=[shape=rectangle,fill=white,draw=black,minimum height=5mm,minimum width=5mm,font=\small]


% Edge styles
\tikzstyle{diredge}=[->]
\tikzstyle{subsystem}=[-,postaction={decorate,decoration={markings,
    mark=at position .4 with {
    \draw[fill=\subsystemcolour, draw=black,scale=.1, rotate=-90] (0,0) -- (1,1.5) -- (-1,1.5) -- cycle;
    }}},tikzit draw=blue]

